Contact handles, duality, and sutured Floer homology

We give an explicit construction of the Honda--Kazez--Mati\'c gluing maps in terms of contact handles. We use this to prove a duality result for turning a sutured manifold cobordism around, and to compute the trace in the sutured Floer TQFT. We also show that the decorated link cobordism maps on the hat version of link Floer homology defined by the first author via sutured manifold cobordisms and by the second author via elementary cobordisms agree.

==> fig10.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig10.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{285.77630984bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71041507)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig10.pdf}}%
    \put(0.17768364,0.53876096){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Sigma$}}}%
    \put(0.69767733,0.54453466){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{\Sigma}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig10.pdf}}%
    \put(0.20928762,0.24121257){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\es$}}}%
    \put(0.70121576,0.24163546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{\es}$}}}%
  \end{picture}%
\endgroup%


==> fig11.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig11.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{241.71428188bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,2.12256388)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig11.pdf}}%
    \put(0.57592413,2.09703596){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\beta$}}}%
    \put(0.26529927,2.09741797){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\alpha$}}}%
    \put(0.2657785,1.98503562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\gamma$}}}%
    \put(0.64780507,1.99005056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\beta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig11.pdf}}%
    \put(0.79304043,0.47878049){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\beta$}}}%
    \put(0.24837286,0.48389078){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\alpha$}}}%
    \put(0.18975057,0.3715082){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\gamma$}}}%
    \put(0.83182438,0.37652323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\beta$}}}%
  \end{picture}%
\endgroup%


==> fig12.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig12.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{322.40411856bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69562051)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig12.pdf}}%
    \put(0.04838891,0.62826141){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Sigma$}}}%
    \put(0.56741169,0.62826136){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Sigma$}}}%
    \put(0.41469872,0.62826116){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{R_\beta}$}}}%
    \put(0.89959686,0.62826123){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{R_\beta}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig12.pdf}}%
    \put(0.06099855,0.13493539){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Sigma$}}}%
    \put(0.58984981,0.13493519){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Sigma$}}}%
    \put(0.42709708,0.13493496){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{R_\beta}$}}}%
    \put(0.92151147,0.13493515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{R_\beta}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig12.pdf}}%
    \put(0.83446886,0.28620855){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ds_\beta^*$}}}%
    \put(0.14584611,0.2638845){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\bar{\ds_\beta^*}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig12.pdf}}%
  \end{picture}%
\endgroup%


==> fig13.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig13.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{230.97294642bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7514885)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig13.pdf}}%
    \put(0.80886192,0.56148365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$M_{\beta,\gamma}$}}}%
    \put(0.89106592,0.037495){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$M_{\beta,\gamma}$}}}%
    \put(0.57122328,0.22095801){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$M_{\beta,\gamma}$}}}%
    \put(0.30040013,0.56148366){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$M_{\alpha,\beta}$}}}%
    \put(0.05878714,0.22095787){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$M_{\alpha,\beta}$}}}%
    \put(0.37935545,0.037495){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$M_{\alpha,\beta}$}}}%
  \end{picture}%
\endgroup%


==> fig14.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig14.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{334.00454647bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58866235)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig14.pdf}}%
    \put(0.68621959,0.29268817){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$B$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig14.pdf}}%
    \put(0.35065546,0.28807639){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$B$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig14.pdf}}%
    \put(0.25297226,0.44637183){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_\beta\natural_{B'} \bar{R}_\beta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig14.pdf}}%
    \put(0.45981931,0.26673359){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$B'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig14.pdf}}%
    \put(0.04212465,0.09343121){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$B$}}}%
    \put(0.95788632,0.09791084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0.44962016,0.05531674){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$B'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig14.pdf}}%
    \put(0.16451618,0.04090958){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$e_b$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig14.pdf}}%
    \put(0.11347998,0.2495909){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$e_t$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig14.pdf}}%
    \put(0.2865967,0.00529573){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_{\bs}$}}}%
    \put(0.75333543,0.00529573){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\bar{R}_{\bs}$}}}%
  \end{picture}%
\endgroup%


==> fig15.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig15.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{378.58016122bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29177784)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig15.pdf}}%
    \put(0.44560774,0.11009362){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B'$}}}%
    \put(0.05302157,0.11009362){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$B$}}}%
    \put(0.21869363,0.05236223){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$e_b$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig15.pdf}}%
    \put(0.13698428,0.11807613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_i$}}}%
    \put(0.56400107,0.11009362){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$B$}}}%
    \put(0.95738923,0.11009362){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B'$}}}%
    \put(0.87293962,0.11497375){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$a_i$}}}%
    \put(0.79462375,0.05236223){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$e_b$}}}%
    \put(0.28543619,0.00291166){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{Case $(1a)$}}}%
    \put(0.82032948,0.00291166){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{Case $(1b)$}}}%
    \put(0.09864804,0.02979783){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_\beta$}}}%
    \put(0.63778653,0.02979783){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_\beta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig15.pdf}}%
    \put(0.78778301,0.29016926){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{}}}%
    \put(0.79273586,0.27672622){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$c_i$}}}%
    \put(0.2017897,0.26695648){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$c_i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig15.pdf}}%
  \end{picture}%
\endgroup%


==> fig16.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig16.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{329.11886904bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31066458)%
    \put(0.04274998,0.13641002){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$B$}}}%
    \put(0.23331993,0.07000266){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$e_b$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig16.pdf}}%
    \put(0.28863868,0.00537435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\beta\natural \bar{R}_\beta$}}}%
    \put(0.95726115,0.1380378){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig16.pdf}}%
    \put(0.40924564,0.24763812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\es_i'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig16.pdf}}%
    \put(0.41685986,0.04227248){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\es_i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig16.pdf}}%
  \end{picture}%
\endgroup%


==> fig18.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig18.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{283.50845352bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3923174)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig18.pdf}}%
    \put(0.29398365,0.10599174){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$e_b$}}}%
    \put(0.27109089,0.00623896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\beta\natural \bar{R}_\beta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig18.pdf}}%
    \put(0.27443983,0.23583476){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\es_i'$}}}%
    \put(0.28600023,0.16099917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\es_i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig18.pdf}}%
  \end{picture}%
\endgroup%


==> fig2.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{331.81879372bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38796965)%
    \put(0,0){\includegraphics[width=\unitlength]{fig2.pdf}}%
    \put(0.05747818,0.26528163){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.13462471,0.30818004){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.20159907,0.32157491){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.30693152,0.33436094){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.38303883,0.29600291){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.10844384,0.12186949){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.17744226,0.15663851){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.28216583,0.15481192){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.03437852,0.03695997){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\d \Sigma$}}}%
    \put(0.37452826,0.04407703){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\d \Sigma$}}}%
    \put(0.40873606,0.19587192){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lambda_+$}}}%
    \put(0.33646007,0.17638847){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lambda_-$}}}%
    \put(0.6063984,0.2789088){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.68354489,0.3218072){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.75051925,0.33520214){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.85585187,0.34798811){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.93195918,0.30963008){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.65736402,0.13549666){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.72636244,0.17026574){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.83108602,0.16843908){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.95765645,0.20949916){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\beta_+$}}}%
    \put(0.88538045,0.19001577){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\alpha_-$}}}%
    \put(0.68859643,0.00248394){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.84537734,0.00895249){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\d\Sigma'$}}}%
    \put(0.0526291,0.07958006){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$p_1$}}}%
    \put(0.39444212,0.08143272){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_2$}}}%
  \end{picture}%
\endgroup%


==> fig24.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig24.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{344.88567372bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.01115784)%
    \put(0.07514571,0.63158004){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\bar{\cI}_0$}}}%
    \put(0.55925791,0.67292175){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cI_0$}}}%
    \put(0.92366484,0.63158){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cI_1$}}}%
    \put(0.2857944,0.67097296){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$e_o$}}}%
    \put(0.37228828,0.49561628){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$e_i$}}}%
    \put(0.82407236,0.48994132){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\es$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig24.pdf}}%
    \put(0.46759482,0.22962226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\es'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig24.pdf}}%
    \put(0.73464921,0.16580732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ds_{\bs}$}}}%
    \put(0.18259898,0.16734869){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\bar{\ds}_{\bs}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig24.pdf}}%
    \put(0.27235762,1.04624519){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig24.pdf}}%
    \put(0.62084019,0.91900095){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cI_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig24.pdf}}%
    \put(0.31059809,0.91762799){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\bar{\cI}_0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig24.pdf}}%
    \put(0.48635615,0.99463572){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cI_0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig24.pdf}}%
    \put(0.66946735,0.86534362){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{R}_{\bs}\natural R_{\bs}$}}}%
    \put(0.33065533,0.84719115){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{R}_{\bs}$}}}%
    \put(0.53303618,0.84719115){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_{\bs}$}}}%
    \put(0.92631007,0.6656617){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$M_{\bs,\gs}$}}}%
    \put(0.07408339,0.6656617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$M_{\as,\bs}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig24.pdf}}%
  \end{picture}%
\endgroup%


==> fig34.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig34.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{346.21531473bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43222648)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig34.pdf}}%
    \put(0.32323689,0.00169805){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.85145227,0.09491407){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig34.pdf}}%
    \put(0.04597708,0.24211157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$G(s,t)$}}}%
    \put(0.05280075,0.04307904){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(-1,0)$}}}%
    \put(0.23372765,0.04307904){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0)$}}}%
    \put(0.42571073,0.05998892){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.42106864,0.04307904){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,0)$}}}%
    \put(0.6199024,0.04307904){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0)$}}}%
    \put(0.93788176,0.2139496){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,1)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig34.pdf}}%
  \end{picture}%
\endgroup%


==> fig35.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig35.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{254.55587801bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59723904)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig35.pdf}}%
    \put(0.75934663,0.06818675){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.16844495,0.03574237){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$t$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig35.pdf}}%
    \put(0.02251593,0.37276304){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$G(s,t)$}}}%
  \end{picture}%
\endgroup%


==> fig37.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig37.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{287.23156454bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53676823)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig37.pdf}}%
    \put(0.90223493,0.15705824){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0.90223493,0.47910463){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0.8820452,0.28168533){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_{\bs}$}}}%
    \put(0.35082318,0.50183425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma$}}}%
    \put(0.04731476,0.14227065){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\beta_i'$}}}%
    \put(0.15620944,0.11234308){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$D_{\beta_i'}$}}}%
    \put(0.26063797,0.32487621){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_{\beta_i'}$}}}%
    \put(0.24763037,0.38299171){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K_{\beta_i'}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig37.pdf}}%
  \end{picture}%
\endgroup%


==> fig47.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig47.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{212.41410887bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39310006)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig47.pdf}}%
  \end{picture}%
\endgroup%


==> fig48.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig48.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{291.81883271bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52833044)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig48.pdf}}%
    \put(0.90377175,0.15458936){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0.86531971,0.4926673){\color[rgb]{1,0,0}\makebox(0,0)[rb]{\smash{$\gamma$}}}%
    \put(0.86799778,0.25421627){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_{\bs}$}}}%
    \put(0.11687204,0.13315018){\color[rgb]{0,0,1}\makebox(0,0)[rb]{\smash{$\beta_i'$}}}%
    \put(0.05144579,0.17758298){\color[rgb]{0,0,1}\makebox(0,0)[rb]{\smash{$D_{\beta_i'}$}}}%
    \put(0.17864753,0.08490096){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$K_{\beta_i'}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig48.pdf}}%
    \put(0.3669639,0.48675327){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma$}}}%
    \put(0.37797854,0.37752456){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{\Sigma}$}}}%
  \end{picture}%
\endgroup%


==> fig6.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig6.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{296.66761758bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36239804)%
    \put(0,0){\includegraphics[width=\unitlength]{fig6.pdf}}%
    \put(0.06873605,0.09519673){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_\alpha$}}}%
    \put(0.06873605,0.26989257){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_\beta$}}}%
    \put(-0.0014696,0.21724113){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma$}}}%
    \put(0.34384246,0.11711236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\alpha$}}}%
    \put(0.34384246,0.26288796){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\beta$}}}%
    \put(0.66702402,0.09519668){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_{\alpha\cup \beta\cup \delta}$}}}%
    \put(0.59938969,0.16830468){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma$}}}%
    \put(0.94188754,0.11711242){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\alpha$}}}%
    \put(0.94188754,0.26288797){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\beta$}}}%
    \put(0.59428395,0.26718337){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{\Sigma}$}}}%
    \put(0.62290499,0.21544714){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_\Delta$}}}%
    \put(0.8858665,0.32212539){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$-R_\beta$}}}%
    \put(0.17839591,0.00424779){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cH$}}}%
    \put(0.69583599,0.0086767){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_\beta(\cH)$}}}%
  \end{picture}%
\endgroup%


==> fig67.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig67.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{298.63682407bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41363384)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig67.pdf}}%
    \put(0.73687412,1.30411107){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-M_{\bs,\gs}$}}}%
    \put(0.13645245,1.30411108){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$-M_{\as,\bs}$}}}%
    \put(0.11710928,1.08286917){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Sigma$}}}%
    \put(0.80723134,1.08542794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_{\bs}\natural\bar{\Sigma}\natural R_{\gs}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig67.pdf}}%
    \put(0.38813912,1.01635318){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{contact\\ 1-handle}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig67.pdf}}%
    \put(0.38812869,0.579457){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{contact\\ 2-handles}}}%
    \put(0.8176802,0.61054157){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma\natural R_{\bs}\natural\bar{\Sigma}\natural R_{\gs}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig67.pdf}}%
    \put(0.77327516,0.14546366){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma\natural \natural \bar{R}_{\bs}\natural R_{\bs}\natural\bar{\Sigma}\natural R_{\gs}$}}}%
  \end{picture}%
\endgroup%


==> fig7.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig7.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{310.7616255bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36903453)%
    \put(0,0){\includegraphics[width=\unitlength]{fig7.pdf}}%
    \put(0.06561865,0.11294494){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_\alpha$}}}%
    \put(0.06561865,0.27971778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_\beta$}}}%
    \put(-0.00140295,0.22945425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma$}}}%
    \put(0.32824813,0.13386663){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\alpha$}}}%
    \put(0.32824813,0.27303085){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\beta$}}}%
    \put(0.57291224,0.1827372){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{\Sigma}$}}}%
    \put(0.89917004,0.13386668){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\alpha$}}}%
    \put(0.89917004,0.27303089){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\beta$}}}%
    \put(0.14640071,0.00405514){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cH$}}}%
    \put(0.73670682,0.29139863){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-R_\beta$}}}%
    \put(0.73670682,0.1126173){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-R_\alpha$}}}%
    \put(0.71504681,0.00828319){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C_\alpha(\cH)$}}}%
  \end{picture}%
\endgroup%


==> fig8.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig8.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{214.9599553bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.09052449)%
    \put(0,0){\includegraphics[width=\unitlength]{fig8.pdf}}%
    \put(0.57813903,0.84752257){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{R_\beta}$}}}%
    \put(0.60642061,0.74597411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0.18605494,0.0107119){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ve{x}_c$}}}%
    \put(0.73625832,0.17138997){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ds_\beta$}}}%
    \put(0.13646558,0.23652332){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\bar{\ds}_\beta$}}}%
    \put(0.13083562,0.39119725){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ds^*_\beta$}}}%
    \put(0.58789874,0.14035274){\color[rgb]{0,0,0}\rotatebox{-17.43995486}{\makebox(0,0)[lb]{\smash{$\bar{\Sigma}\cup \bar{R_\gamma}$}}}}%
    \put(0.21861157,0.15064988){\color[rgb]{0,0,0}\rotatebox{13.46794275}{\makebox(0,0)[rb]{\smash{$\Sigma$}}}}%
    \put(0.6899819,0.35821286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_\beta\natural_{\d R_\beta} \bar{R_\beta}$}}}%
  \end{picture}%
\endgroup%


==> fig9.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig9.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{145.65004889bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8040363)%
    \put(0,0){\includegraphics[width=\unitlength]{fig9.pdf}}%
    \put(0.02884194,0.7610984){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma$}}}%
    \put(0.7703453,0.7610984){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma$}}}%
  \end{picture}%
\endgroup%

